Landscape statistics of the low autocorrelated binary string problem

The statistical properties of the energy landscape of the low autocorrelated binary string problem (LABSP) are studied numerically and compared with those of several classic disordered models. Using two global measures of landscape structure which have been introduced in the Simulated Annealing literature, namely, depth and difficulty, we find that the landscape of LABSP, except perhaps for a very large degeneracy of the local minima energies, is qualitatively similar to some well-known landscapes such as that of the mean-field 2-spin glass model. Furthermore, we consider a mean-field approximation to the pure model proposed by Bouchaud and Mezard (1994, J. Physique I France 4 1109) and show both analytically and numerically that it describes extremely well the statistical properties of LABSP.

==> README.txt <==
%auto-ignore
Submitted by:  Peter F Stadler

Title:   Landscape statistics of the low autocorrelated binary string problem
Authors: Fernando F. Ferreira, Jpse F. Fontanari, Peter F Stadler
Email:   studla@tbi.univie.ac.at or stadler@santafe.edu
Fax:     [00 1] 505 982 0565  (July and August)
         [00 43] 1 4277 52793 (after the summer)

Submitted to:  Journal of Physics A: Math. Gen.
Article Type:  Regular Paper
File Type:     LaTeX2e - iopart
Figures:       9 separate files 

Post Address:
  In July and August:
  P F Stadler
  The Santa Fe Institute
  1399 Hyde Park Rd
  Santa Fe 87501 USA

  after the summer:
  
  Insitut f Theoretische Chemie
  Univ Wien,
  Waehringerstrasse 17
  A-1090 Wien, AUSTRIA
	 

Files:   labsp.tex    iopart LaTeX2e source file
         labsp.bib    bibtex source
	 labsp.bbl    LaTeX style bibliography

	 iop*         iop macros included for completeness only

	 FIGURES/Ne.eps             Figure 1
	 FIGURES/SampleTree.ps      Figure 2
	 FIGURES/labsaddle16.ps     Figure 3 upper left
	 FIGURES/BsaddleBG16.ps     Figure 3 upper right
	 FIGURES/I4saddle16.ps      Figure 3 lower left
	 FIGURES/REM_14_tree.ps     Figure 3 lower right
	 FIGURES/Depth-scaled.eps   Figure 4 left
	 FIGURES/Difficulty.eps     Figure 4 right
	 FIGURES/Basins.eps         Figure 5

